Implementation of Epidemic Routing with IP Convergence Layer in ns-3

We present the Epidemic routing protocol implementation in ns-3. It is a full-featured DTN protocol in that it supports the message abstraction and store-and-haul behavior. We compare the performance of our Epidemic routing ns-3 implementation with the existing implementation of Epidemic in the ONE simulator, and discuss the differences.

==> reviews.txt <==
WNS3 2018 notification for paper 6 Accepted


Dear Justin, 

For the plenary program, we are pleased to ACCEPT your paper submission: 

6: Implementation of Epidemic Routing with IP Convergence Layer in ns-3 

The reviewers' comments are included below. 

We encourage you to make revisions based on the reviewers' comments. In any case, please submit the final version through EasyChair by Sunday, April 1st, 2018. Please be sure to double check your final paper against the ACM “sigconf” Proceedings format, which is available here: 
http://www.acm.org/publications/proceedings-template 

Also, in a subsequent email, the proceedings chair will send you some tips to follow before submitted your final version.

Congratulations, 

Eric Gamess (Jacksonville State University)
Damien Saucez (Inria)

WNS3 2018 Technical Program Committee Co-Chairs 
--------------------------------------------------------------------------


----------------------- REVIEW 1 ---------------------
PAPER: 6
TITLE: Implementation of Epidemic Routing with IP Convergence Layer in ns-3
AUTHORS: Justin Rohrer and Andrew Mauldin

Overall evaluation: 3 (strong accept)

----------- Overall evaluation -----------
The paper is very well written. The implementation of the Epidemic routing protocol is sufficiently described and its evaluation, conducted using three mobility scenarios, is well planned and executed. The results of the evaluation process point to the feasibility of enhancing ns-3.

----------- Reproducibility -----------
The information provided in the paper is adequate to replicate the simulations. However, this reviewer suggest that the code be supplied in the public domain to ease the process of reproducing the results.


----------------------- REVIEW 2 ---------------------
PAPER: 6
TITLE: Implementation of Epidemic Routing with IP Convergence Layer in ns-3
AUTHORS: Justin Rohrer and Andrew Mauldin

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------
Well written. Describes the details of the implementation.

However, it is recommended to distribute the patch to get the feedback and contribution of the community.

----------- Reproducibility -----------
Limited... The algorithms could be elaborated further. However, this can be supplemented by providing the patch to the open source community.


----------------------- REVIEW 3 ---------------------
PAPER: 6
TITLE: Implementation of Epidemic Routing with IP Convergence Layer in ns-3
AUTHORS: Justin Rohrer and Andrew Mauldin

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------
The paper deals with an implementation of the epidemic routing protocol in ns-3. According to the search done by the authors, there were a previous version of the epidemic algorithm implemented in ns-3 by Alenazi, Cheng, Zhang, and Sterbenz. This version of the protocol was presented in WNS3 2015. The authors found some limitations in this previous development, and hence decided to to a new implementation. One of the main limitations is the fact that the previous implementation only works with messages that can fit in a single packet, and cannot handle messages of hundred of MB, by fragmenting the messages in several packets.

The authors could find the code of the previous implementation of the epidemic routing protocol in ns-3, and reused some of its code to do their own implementation.

To evaluate their implementation of the epidemic routing, the authors compared it with an implementation of the ONE (Opportunistic Network Environment) simulator. They did performance evaluations in three different scenarios: (1) Helsinki, (2) Bold Alligator, and (3) Omaha, and reported results as MDR (Message Delivery Ratio), Average Latency, and Message Replication Overhead Ratio.

The contribution is complete, and the work is deep. However, I have two important suggestions that I would like the authors to address:

1/ It is very strange to see a negative MDR, a negative Average Latency, and a negative Message Replication Overhead Ratio. I understand that the authors are presenting the difference of results between their implementation and the one of the ONE simulator. Yes the difference gives information about how different is their implementation from the ONE simulator, but as readers, we do not have any base to know how the algorithms are doing in the three proposed scenarios. Thus, I will suggest to replace the tables by figures, where it will be easy to appreciate the difference, and the real results obtained by both algorithms. An alternative to figures will also be tables with twice the rows, so we have one row for their algorithm in 6 Mbps, one row for the ONE algorithm in 6 Mbps, one row for their algorithm in 12 Mbps, one row for the ONE algorithm in 12 Mbps, etc, with the real results, and not a difference.

2/ The difference between their implementation and the ONE algorithm is important. However, the authors did not sufficiently address this issue. So, I would like to see a deeper discussion about the possible difference.

Minor notes:
  1 - In Section 1, change "KB" with "kB"
  2 - In Section 2, change "ns-3simulation crashes" with "ns-3 simulation crashes"
  3 - In Section 4.2, change "rfc5050's" with "RFC 5050's [7]"
  4 - In Section 4.4, change "While ACKs improve link efficiency, the also have" with "While ACKs improve link efficiency, they also have"
  5 - In Section 6.3, find a way so that "SummaryVectorHeader" does not overwrite the second column
  6 - In Section 7.3, change "Message replication overhead decrease" with "Message replication overhead decreases"
  7 - In reference [2] and [5], change "NS-3" with "ns-3"
  8 - In reference [6], change "In In Proceedings" with "In Proceedings"

----------- Reproducibility -----------
The authors specified that the code will be available. However, they did not provide any link.
